GOODS-Herschel: The far-infrared view of star formation in AGN host galaxies since z~3

We present a study of the infrared properties of X-ray selected, moderate luminosity (Lx=10^{42}-10^{44}ergs/s) active galactic nuclei (AGNs) up to z~3, to explore the links between star formation in galaxies and accretion onto their central black holes. We use 100um and 160um fluxes from GOODS-Herschel -the deepest survey yet undertaken by the Herschel telescope- and show that in >94 per cent of cases these fluxes are dominated by the host. We find no evidence of any correlation between the X-ray and infrared luminosities of moderate AGNs at any redshift, suggesting that star-formation is decoupled from nuclear (AGN) activity. The star formation rates of AGN hosts increase strongly with redshift; by a factor of 43 from z<0.1 to z=2-3 for AGNs with the same X-ray luminosities. This increase is consistent with the factor of 25-50 increase in the specific star formation rates (SSFRs) of normal, star-forming (main-sequence) galaxies. Indeed, the average SSFRs of AGN hosts are only marginally (20 per cent) lower than those of main-sequence galaxies, with this small deficit being due to a fraction of AGNs residing in quiescent (low-SSFR) galaxies. We estimate 79+/-10 per cent of moderate AGNs are hosted in main-sequence galaxies, 15+/-7 per cent in quiescent galaxies and <10 per cent in strongly starbursting galaxies. The fractions of all main sequence galaxies at z<2 experiencing a period of moderate nuclear activity is strongly dependent on galaxy stellar mass (Mstars); rising from a few per cent at Mstars~10^{10}Msun to >20 per cent at Mstars>10^{11}Msun. Our results indicate that it is galaxy stellar mass that is most important in dictating whether a galaxy hosts a moderate luminosity AGN. We argue that the majority of moderate nuclear activity is fuelled by internal mechanisms rather than violent mergers, suggesting that disk instabilities could be an important AGN feeding mechanism.

==> Abstract.txt <==
We present a study of the infrared properties of X-ray selected, moderate luminosity (i.e, Lx=10^{42}-10^{44}~ergs/s) active galactic nuclei (AGNs) up to z~3, in order to explore the links between star formation in galaxies and accretion onto their central black holes. We use 100um and 160um fluxes from GOODS-Herschel -- the deepest survey yet undertaken by the Herschel telescope -- and show that in the vast majority of cases (i.e., >94 per cent) these fluxes are dominated by emission from the host galaxy.  As such, these far-infrared bands provide an uncontaminated view of star formation in the AGN host galaxies.  We find no evidence of any correlation between the X-ray and infrared luminosities of moderate AGNs at any redshift, suggesting that star-formation is decoupled from nuclear (i.e., AGN) activity in these galaxies}.  On the other hand, we confirm that the star formation rates of AGN hosts increase strongly with redshift; by a factor of 43^{+27}_{-18} from z<0.1 to z=2-3 for AGNs with the same range of X-ray luminosities.  This increase is entirely consistent with the factor of 25--50 increase in the specific star formation rates (SSFRs) of normal, star-forming (i.e., main-sequence) galaxies over the same redshift range.  Indeed, the average SSFRs of AGN hosts are only marginally (i.e., ~20 per cent) lower than those of main-sequence galaxies at all surveyed redshifts, with this small deficit being due to a fraction of AGNs residing in quiescent (i.e., low-SSFR) galaxies.  We estimate that 79+/-10 per cent of moderate luminosity AGNs are hosted in main-sequence galaxies, 15+/-7 per cent in quiescent galaxies and <10 per cent in strongly starbursting galaxies.  We derive the fractions of all main sequence galaxies at z<2 that are experiencing a period of moderate nuclear activity, noting that it is strongly dependent on galaxy stellar mass (Mgal); rising from just a few per cent at Mgal~10^{10}Msun to >~20 per cent at Mgal$>=10^{11}Msun.  Our results indicate that it is galaxy stellar mass that is most important in dictating whether a galaxy hosts a moderate luminosity AGN.  We argue that the majority of moderate nuclear activity is fuelled by internal mechanisms rather than violent mergers, which suggests that high redshift disk instabilities could be an important AGN feeding mechanism.


==> Referee_Report.txt <==
Reviewer's Comments:

>> We thank the referee for their insightful comments.  Please find below our response to the points raised.  In dealing with the referee's comments we have made a number of moderate revisions to the manuscript.  In addition to these, we have also performed a number of minor modifications to the text we we feel clarifies some of our points.  All modifications appear as emboldened text in the manuscript.

LARGE CONCERNS
1) My main concern is that because these are AGN hosts the AGN could be affecting the photometry and therefore affecting the conclusions.  The authors attempt some checks on the contribution of the AGN to the flux but as the results could be dependent on the assumption of non-AGN flux contamination I propose that more should be done.

       a) Stellar Masses:  The authors suggest that because the hosts are not blue and have a large K-band to x-ray energy ratio, that the AGN contributes negligible flux to the optical and IR bands, and therefore doesn't affect mass estimates.  However, even quasars can have large k-band to x-ray energy ratios (e.g. Elvis et al. 1994).  Of course quasars are blue so your color criteria will find them.  However, check out M. Ammons et al. 2011.  They have done some serious modeling of the point-source contribution in AGN hosts. While they find that the most point-source dominated sources are blue, there can still be significant AGN contribution in redder galaxies (in some cases > 50% of the total flux).

The Ammons' simulations suggest that Concentration can also be used as a quick proxy for AGN contamination, especially for finding the most contaminated. It might be worth it to run a quick concentration calculation on the HST images.

At the very least a visual inspection of the HST images could allow you to flag those that have a significant point source contamination.  It would also give you a quick sense of the morphologies of the sample allowing for instance a quick estimate of the major merger fraction.  If they really all do look like normal disk galaxies with no strong central point source, that will be important.  Showing example HST images to the reader could convey these result.

>> Following the referee's advice, we have visually inspected the HST images of the AGNs in our sample.  This is now described in the text (Section 4.2), quoting from the revised manuscript: "As a final test, we exploit {\it Hubble Space Telescope B, V, I, z} (i.e., ACS) images to check the optical morphologies of the selected galaxies to ensure that they are not dominated by a bright, central point source (i.e., AGN; see Ammons et al, 2011 for a detailed discussion on this point).\footnote{Images were retrieved via the ACS GOODS Cutout Service v2.0: http://archive.stsci.edu/eidol\_v2.php} We find that >90 per cent of z<1 galaxies in our sample have clear, extended morphologies (see \fig{HST}), indicating that their integrated light is dominated by the host galaxy, rather than the AGN.  At higher redshifts, it becomes increasingly difficult to assess optical morphologies, so we assume that our rest-frame colour cuts provide the same success rate at all redshifts.  However, we also note that recent studies exploiting new NIR data from WFCAM3 on-board {\it Hubble} (i.e., the CANDELS survey; P.I.: S. Faber) find that AGN-hosts at these high redshifts have quantitatively similar morphologies to their non-AGN counterparts, again suggesting that their integrated light is dominated by the host galaxy (D. Kocevski, private communication)."

       b) Star Formation Rates: The authors use the F100/F24 and F160/F24 ratios to identify any galaxies with AGN dominated fluxes in the FIR wavebands.  This seems like it might be fine for a quick check but could be missing all sorts of issues on a case by case basis.  For instance the tracks used to separate out high-AGN contamination from low AGN contamination seems to be missing all sorts of features.  For instance what is the effect of silicate absorption in high-z AGN 24 micron fluxes?  That could skew your you ratios high at certain redshifts. See for instance your green SEDs in figure 11. What about all of the peaks and valleys of the PAH region of the spectrum.

>> The tracks in Figure 2 show the ratios when 25, 50 and 100% of the observed *100um* and *160um* fluxes is directly atributed by the AGN.  When this is the case, the observed 24um is always dominated (i.e always > 70% AGN, and usually much more) by the AGN component.  Therefore, we shouldn't expect PAH lines and absorption troughs associated with the host galaxy templates to have a strong impact on the tracks shown in Fig 2.  We note, however, that the level of absorption suffered by the AGN component can affect these tracks, but only by a marginal amount.  Quoting from the manuscript (Section 4.1): The tracks shown in Fig 2. are largely unaffected by emission or absorption features in the host galaxy templates because the 24um band is always dominated (i.e., 70 per cent) by the AGN when <75 per cent of the observed 100um and 160um flux arises from the host galaxy. That said, the levels of extinction applied to the AGN component can alter these tracks. When the average AGN SED from Mullaney et al (2011) is used (which already includes a modest amount of extinction) we remove a total of 16 FIR-detected X-ray AGNs from our high redshift (i.e., CDF) sample (i.e., 6 per cent of the sample). If, instead, we were to use a heavily extinguished AGN component (such as that of ESO103--035 or NGC~5506; see Mullaney et al. 2011) the number of rejected sourced would increase by 18 (i.e., by a factor of $\approx2$), but this would not affect our overall conclusions.

       One could almost imagine if the AGN is adding to the masses and adding to the SFRs at the same time that the SSFRs might behave in exactly the way you are finding, no different from normal galaxies.  Maybe this is why when you add in the ones where AGN are clearly contributing it doesn't change the answers?

       In general it would be helpful to see the full UV - FIR SEDs of your stacked AGNs in different z-bins, e.g. figure 11 but with an expanded x-axis.  Do these galaxies show a NIR stellar SED bump at 1.6 um?  If so that would be another signature of stars dominating the flux. It would be good for the reader to see these SEDs.

>> Done.  We now include a figure showing the average UV to FIR SEDs of the AGNs in each of our redshift bins.  Indeed, we find that the optical SEDs show a strong stellar bump that decreases strongly at short wavelengths, providing further evidence that the optical-NIR fluxes are dominated by the host galaxy (indeed, we even see evidence of the 1.6um feature in the z=2-3 bin, where this feature sits within the IRAC 5.6um filter).

ADDITIONAL SUGGESTIONS

1) THE ABSTRACT:
The abstract could be better worded (maybe weakest part of paper).

       a) Sentence 3: you should start with what you see not the interpretation.  e.g. "There is no correlation between Lx and LIR at all surveyed redshifts.  This may suggest that AGN activity is decoupled from star formation in our sample galaxies."

>> Done

       b) Note: when you say "nuclear" it is unclear what that means.  There could be nuclear star formation for instance.  If you mean AGN activity, then say it. Nuclear activity is used several times in the abstract.  Be specific are you talking about AGN activity, nuclear star formation etc.  

>> We feel that "Active Galactic Nuclei activity" comes across as somewhat of a tautology.  Because of this, we prefer to retain 'nuclear activity'.  However, we acknowledge the referee's concerns and make it clear early-on in the paper that by "nuclear activity" we mean only AGN activity.

       c) Second to last sentence: drop the "our findings imply".

>> Done

       d) Last sentence.  Seems like this belongs much higher up in abstract because it is a data result rather than interpretation like the previous sentence.  I would push it up before the sentence "We derive the fractions of all ..."

>> Done

2) INTRODUCTION Paragraph 1:
This is also a bit of a mess.

            2a) Sentence 1: drop "the similarity between the accretion and star formation histories of the universe".  Not sure what this is saying and definitely a stretch to link this point to Black holes.  The other example in the parenthesis is fine.

>> We were referring to the comparison between the *black hole* accretion history and the star-formation history of the Universe as outlined in Boyle and Terlevich (1998).  This is often cited as an example of how the growth of black holes via accretion has closely followed the growth of galaxies' stellar mass via star-formation.  We have made this clearer in the text.

      b) Sentence 2: "Results from <some> theoretical models‚..."

>> Done

       c) Sentences 4 and 5: nuclear activity is used several times again.  I assume you are interested in knowing the relative levels of AGN and star formation activity.

>> Done.  Please see response to 1b) above.

3) Introduction Paragraph 2:
       a) Give a reference(s) for "... provides an uncontaminated measure of the star formation ..." Also may want to define what you mean by "uncontaminated" the first three or 4 times I read it I assumed you were talking about dust still, but now I think that you are talking about AGN.

>> Done

4) Section 2.2 Paragraph 2:
       a) start new paragraph at "Photometric redshift determination closely follows ..."

>> Done

5) Figure 2: would be helpful to include a legend.

>>Done

6) Figure 4: Nice plot.
       a) Can you redo with Volume averaged bins? or say what the effect would be for volume averaged bins.

>> We have looked into this and mention the results toward the end of S5.1.2.  Quoting from the paper (Section 5.1.2): "Finally, we note that if we instead use volume-averaged bins, (=<LIR>N_{AGN}/V(z1,z2), where N_{AGN} is the number of AGNs in each redshift bin and V(z1,z2) is the surveyed volume between the upper and lower redshift bounds, z1 and z2; e.g., Heckman et al. 2004) we find that the infrared luminosity density of L_X=10^{42}-10^{44}ergs s^{−1} AGNs increases by a factor of ~3 from z=0.5-1 to z=2-3. This is in general agreement with the increase in the total SFR density over the same redshift range (e.g., Murphy et al. 2009; Magnelli et al. 2011) and implies that the relative galaxy to black hole growth in moderate luminosity AGNs was higher at high redshifts compared to today (assuming that the bolometric corrections, accretion histories etc. have, on average, remained constant throughout; see also Section 6.2)."

       b) Not clear what the two different sets of points are in right hand side of plot.  Please explain.

>> The two sets of points (we assume you mean the left and right columns of points) refer to the average of the lx=10^{42}-10^{43}erg/s and lx=10^{43}-10^{44}erg/s AGNs in each of our redshift bins.  Perhaps this was confused by the label at the top of this plot (i..e, log[Lx/ergs s^{-1}] = 42-44) which has now been removed.

7) Section 5.1.1 Par 1, sentence 2: I think that it is fairer to say that there is "not a statistically significant correlation" rather than they are "weakly correlated".
>> Done

8) Figure 11: I think that you may be overselling the point of this figure.  Because the blue and green points lie well above the model lines (which are pure SSFR evolution) then it seems a stretch to say that SSFR evolution accounts for all of the behavior of these SEDs. It looks good for the red points though!

>> We agree that our simple model did not agree particularly well with the observed data.  The main point of this figure was to demonstrate that the increase observed in the MIR wavebands (as reported in Mullaney et al 2010) is consistent with the increase in the SSFR, and not due to the AGN.  We believe that the offset between the model and the data was due to our rather simplistic assumption of a constant host galaxy template.  If we instead modify the host galaxy SED template to take into account the increase in temperature of the FIR bump with increasing LIR (e.g., Chary & Elbaz, 2001), then we find that our simple model better reproduces the observed data.  We now explain this in the text and include the modified SEDs in the new Fig. 13.  Quoting from Section 5.3: "The AGN component derived from this fit is then kept constant throughout. To generate the host-galaxy components for the high redshift AGNs, we estimate the expected LIR of the hosts based on their average stellar masses and redshifts (using Eq. 2 of Pannella et al. 2009a). We then select the SED from the Chary & Elbaz (2001) library that most closely matches this LIR and add it to the AGN component from the z ~ 0 fit to produce the total predicted SED (i.e., AGN+host). The SEDs generated in this way are shown in fig. 13 and are roughly consistent with the observed mean AGN SEDs in each redshift bin (the slight discrepancy at MIR wavelengths for our z = 2 − 3 bin is likely due to the increased strength of PAH features in high-z starforming galaxies compared to the local templates used here; Chary & Pope 2010; Elbaz et al. 2011)."

9) Section 6.2:  Because there is no morphology analysis it seems a stretch to say that mergers are not playing a roll in this sample.  As suggested before, even a quick by eye examination of your sample would be valuable.  There should also be plenty of quantitative morphologies available for your sample in the literature.  What are their Gini and M20 statistics?  I think that you could make this section much more concrete by including some morphological analysis rather than just relying on the SSFR to say that they are not mergers.

>> At the time of writing, there are a number of published and soon-to-be published studies exploiting new high-resolution WFCAM3 data to explore the rest-frame optical morphologies of AGN-hosting galaxies.  These studies are obtaining results that are very consistent with our interpretation in Section 6.2.  Indeed, some of these morphological studies are already referenced in the text.  We also now include a reference to Kocevski et al (ApJ submitted) who have performed a morphological analyses of a significant fraction of the AGNs in our sample and report consistent results to those discussed in S6.2.  We regard our study of the SSFRs of AGN hosts as being complementary to these morphological studies.  As such, we feel that a full morphological comparison between AGN and non-AGNs is beyond the scope of this current work, preferring to refer the reader to other works that can give just consideration to the detailed optical/NIR morphologies.  

10) Figure 12: I am again struck by the high masses of the AGN.  This figure suggests that nearly 100 % of the M= 2* 10^11 Msun z=0.5-1 galaxies host an AGN. Does this make sense?  How many galaxies are we talking about in your sample?  Is this just small number statistics? Is the AGN producing higher stellar mass estimates than is real?  Surely AGN must turn off at some point.

>> These numbers were calculated directly from the ratios presented in Xue et al (2010) and Ilbert et al (2010). The only modification that we have made is that, since we find that the majority of AGNs lie in main-sequence galaxies, we can use the results from these papers to calculate the fraction of MS galaxies that host AGNs.  From Fig. 12 of Xue et al, we note that there are 37 AGN in their sample with M > 1d11Msun.  Thus, we agree that the numbers at these high masses are likely susceptible to small number statistics and this is now made clear in the text.  We also now point out the large 1-sigma uncertainties in the AGN fractions at these high stellar masses, which correspond to duty cycles of ~50% at M= 2* 10^11 Msun.  Quoting Section 6.3: "although we note the large uncertainties in these fractions at high stellar masses due to the relatively small number of AGNs hosted in Mgal$>10^{11}$Msun galaxies in the CDFs (see Xue et al, 2011, Fig 12k).".

